IAU Commission 36 (Theory of Stellar Atmospheres): Hexennial Report 2009-2015

This hexennial report covers the activities of IAU Commission 36 -- 'Theory of Stellar Atmospheres' -- during the years 2009 to 2015, and will be the last report from this Commission, being replaced by Commission C.G5. After outlining the composition of the Organization Committee(s), we list the scientific meetings held between 2009 and 2015 that were of relevance for our Commission members, and comment on the establishment and objectives of the new Commission C.G5 ('Stellar and Planetary Atmospheres') within the re-structuring process of the IAU. In the main part of the report, we briefly review specific contributions and achievements within our research field during the last six years, concentrating on the theoretical aspect, and dividing between late-type and massive star atmospheres. We also provide a more general overview of primary research areas, and finish our report with a collection of useful web links.

==> abstract.txt <==
This hexennial report covers the activities of IAU Commission 36 -- 
'Theory of Stellar Atmospheres' -- during the years 2009 to 2015, and
will be the last report from this Commission, being replaced by
Commission C.G5.  

After outlining the composition of the Organization Committee(s), we list
the scientific meetings held between 2009 and 2015 that were of
relevance for our Commission members, and comment on the establishment
and objectives of the new Commission C.G5 ('Stellar and Planetary
Atmospheres') within the re-structuring process of the IAU.

In the main part of the report, we briefly review specific
contributions and achievements within our research field during the
last hexennium, concentrating on the theoretical aspect, and dividing
between late-type and massive star atmospheres. We also provide a more
general overview of primary research areas, and finish our report with
a collection of useful web links.

